Multi-objective Robust Strategy Synthesis for Interval Markov Decision Processes

Interval Markov decision processes (IMDPs) generalise classical MDPs by having interval-valued transition probabilities. They provide a powerful modelling tool for probabilistic systems with an additional variation or uncertainty that prevents the knowledge of the exact transition probabilities. In this paper, we consider the problem of multi-objective robust strategy synthesis for interval MDPs, where the aim is to find a robust strategy that guarantees the satisfaction of multiple properties at the same time in face of the transition probability uncertainty. We first show that this problem is PSPACE-hard. Then, we provide a value iteration-based decision algorithm to approximate the Pareto set of achievable points. We finally demonstrate the practical effectiveness of our proposed approaches by applying them on several case studies using a prototypical tool.

==> pareto-running-example.dat <==
0.0 3.0000000
0.33333333333333333 3.0000000
0.4 1.0000000


==> tour_guide_configuration_2.dat <==
31.0 151.7077821
31.07815631262525 150.8827861
31.1563126252505 150.0577796
31.23446893787575 149.2327837
31.312625250501004 148.4077877
31.390781563126254 147.5827812
31.468937875751504 146.7577852
31.547094188376754 145.9327892
31.625250501002004 145.1077827
31.703406813627254 144.2827867
31.781563126252504 143.4577908
31.859719438877754 142.6327948
31.937875751503007 141.8077883
32.016032064128254 140.9827923
32.09418837675351 140.1577963
32.17234468937876 139.3327898
32.25050100200401 138.5077938
32.32865731462926 137.6827979
32.40681362725451 136.8577914
32.48496993987976 136.0327954
32.56312625250501 135.2077994
32.64128256513026 134.3827929
32.71943887775551 133.5577969
32.79759519038076 132.7328010
32.875751503006015 131.9077944
32.95390781563126 131.0827985
33.032064128256515 130.2578025
33.11022044088176 129.4328065
33.188376753507015 128.6078000
33.26653306613226 127.7828040
33.344689378757515 126.9578081
33.42284569138277 126.1328015
33.501002004008015 125.3078056
33.57915831663327 124.4828096
33.657314629258515 123.6578031
33.73547094188377 122.8328071
33.813627254509015 122.0078111
33.89178356713427 121.1828046
33.96993987975952 120.3578087
34.04809619238477 119.5328127
34.12625250501002 118.7078062
34.20440881763527 117.9126556
34.28256513026052 117.1183606
34.36072144288577 116.3240657
34.43887775551102 115.5297607
34.51703406813627 114.7354658
34.59519038076152 113.9411708
34.673346693386776 113.1468658
34.75150300601202 112.3525709
34.829659318637276 111.5582760
34.90781563126252 110.7639709
34.985971943887776 109.9696760
35.06412825651303 109.1753811
35.142284569138276 108.3810760
35.22044088176353 107.5867811
35.298597194388776 106.7924862
35.37675350701403 105.9981811
35.454909819639276 105.2038862
35.53306613226453 104.4095913
35.611222444889776 103.6152964
35.68937875751503 102.8209913
35.76753507014028 102.0266964
35.84569138276553 101.2324015
35.92384769539078 100.4380964
36.00200400801603 99.6438015
36.08016032064128 98.8495066
36.15831663326653 98.0552015
36.236472945891784 97.2609066
36.31462925851703 96.4666117
36.392785571142284 95.6723067
36.47094188376754 94.8780117
36.549098196392784 94.0837168
36.62725450901804 93.2894118
36.705410821643284 92.4951169
36.78356713426854 91.7008220
36.86172344689379 90.9065270
36.93987975951904 90.1122220
37.01803607214429 89.3179271
37.09619238476954 88.5236322
37.17434869739479 87.7293271
37.25250501002004 86.9350322
37.33066132264529 86.1407373
37.40881763527054 85.3464322
37.48697394789579 84.5521373
37.565130260521045 83.7578424
37.64328657314629 82.9635373
37.721442885771545 82.1692424
37.79959919839679 81.3749475
37.877755511022045 80.5806424
37.95591182364729 79.7863475
38.034068136272545 78.9920526
38.11222444889779 78.1977577
38.190380761523045 77.4034526
38.2685370741483 76.6091577
38.346693386773545 75.8148628
38.4248496993988 75.0205577
38.503006012024045 74.2262628
38.5811623246493 73.4319679
38.65931863727455 72.6376628
38.7374749498998 71.8433679
38.81563126252505 71.0490730
38.8937875751503 70.2547680
38.97194388777555 69.4604731
39.0501002004008 68.6661781
39.12825651302605 67.8718731
39.2064128256513 67.0775782
39.28456913827655 66.2832833
39.362725450901806 65.4889883
39.44088176352705 64.6946833
39.519038076152306 63.9003884
39.59719438877755 63.1060935
39.675350701402806 62.3117884
39.75350701402806 61.5174935
39.831663326653306 60.7231986
39.90981963927855 59.9288935
39.987975951903806 59.1345986
40.06613226452906 58.3403037
40.144288577154306 57.5459986
40.22244488977956 56.7517037
40.300601202404806 55.9574088
40.37875751503006 55.1631037
40.45691382765531 54.3688088
40.53507014028056 53.5745139
40.61322645290581 52.7802190
40.69138276553106 51.9859139
40.76953907815631 51.1916190
40.84769539078156 50.3973241
40.92585170340681 49.6030190
41.00400801603206 48.8087241
41.08216432865731 48.0144292
41.16032064128257 47.2201242
41.23847695390781 46.4258292
41.31663326653307 45.6315343
41.394789579158314 44.8372293
41.47294589178357 44.0429344
41.55110220440882 43.2486395
41.62925851703407 42.4543344
41.707414829659314 41.6600395
41.78557114228457 40.8657446
41.86372745490982 40.0714497
41.94188376753507 39.2771446
42.02004008016032 38.4828497
42.09819639278557 37.6885548
42.17635270541082 36.8942497
42.254509018036075 36.1403072
42.33266533066132 35.9482264
42.410821643286575 35.7561431
42.48897795591182 35.5640623
42.567134268537075 35.3719814
42.64529058116233 35.1798982
42.723446893787575 34.9878174
42.80160320641282 34.7957365
42.879759519038075 34.6036533
42.95791583166333 34.4115724
43.036072144288575 34.2194916
43.11422845691383 34.0274108
43.192384769539075 33.8353275
43.27054108216433 33.6432467
43.34869739478958 33.4511659
43.42685370741483 33.2590826
43.505010020040075 33.0670018
43.58316633266533 32.8749210
43.66132264529058 32.6828377
43.73947895791583 32.4907569
43.81763527054108 32.2986761
43.89579158316633 32.1065928
43.97394789579158 31.9145120
44.052104208416836 31.7224312
44.13026052104208 31.5303479
44.208416833667336 31.3382671
44.28657314629258 31.1461863
44.364729458917836 30.9541055
44.44288577154309 30.7620222
44.521042084168336 30.5699414
44.59919839679358 30.3778605
44.677354709418836 30.1857773
44.75551102204409 29.9936965
44.833667334669336 29.8016156
44.91182364729459 29.6095324
44.989979959919836 29.4174515
45.06813627254509 29.2253707
45.14629258517034 29.0332875
45.22444889779559 28.8412066
45.30260521042084 28.6491258
45.38076152304609 28.4570425
45.45891783567134 28.2649617
45.53707414829659 28.0728809
45.61523046092184 27.8808001
45.69338677354709 27.6887168
45.77154308617234 27.4966360
45.8496993987976 27.3045552
45.92785571142284 27.1124719
46.0060120240481 26.9203911
46.08416833667334 26.7283103
46.1623246492986 26.5362270
46.24048096192385 26.3441462
46.3186372745491 26.1520654
46.39679358717434 25.9599821
46.4749498997996 25.7679013
46.55310621242485 25.5758205
46.6312625250501 25.3837372
46.70941883767535 25.1916564
46.7875751503006 24.9995756
46.86573146292585 24.8074947
46.943887775551104 24.6154115
47.02204408817635 24.4233306
47.1002004008016 24.2312498
47.17835671342685 24.0391666
47.256513026052104 23.8470857
47.33466933867736 23.6550049
47.412825651302605 23.4629216
47.49098196392785 23.2708408
47.569138276553105 23.0787600
47.64729458917836 22.8866767
47.725450901803605 22.6945959
47.80360721442886 22.5025151
47.881763527054105 22.3104318
47.95991983967936 22.1183510
48.03807615230461 21.9296241
48.11623246492986 21.7598413
48.194388777555105 21.5900564
48.27254509018036 21.4202736
48.35070140280561 21.2504908
48.428857715430865 21.0807059
48.50701402805611 20.9109231
48.58517034068136 20.7411403
48.66332665330661 20.5713554
48.741482965931866 20.4015726
48.81963927855711 20.2317899
48.89779559118236 20.0620049
48.97595190380761 19.8922221
49.054108216432866 19.7224394
49.13226452905812 19.5526544
49.210420841683366 19.3828717
49.28857715430861 19.2130889
49.366733466933866 19.0433061
49.44488977955912 18.8735212
49.523046092184366 18.7037384
49.60120240480962 18.5339557
49.679358717434866 18.3641707
49.75751503006012 18.1943879
49.83567134268537 18.0246052
49.91382765531062 17.8548202
49.991983967935866 17.6850375
50.07014028056112 17.5152547
50.14829659318637 17.3454698
50.22645290581163 17.1756870
50.30460921843687 17.0059042
50.38276553106212 16.8361193
50.46092184368737 16.6663365
50.53907815631263 16.4965537
50.61723446893787 16.3267710
50.69539078156312 16.1569860
50.77354709418837 15.9055548
50.85170340681363 15.7334492
50.92985971943888 15.5613415
51.00801603206413 15.3892359
51.08617234468937 15.2171303
51.16432865731463 15.0450225
51.24248496993988 14.8729169
51.320641282565134 14.7008113
51.39879759519038 14.5287035
51.47695390781563 14.3565979
51.55511022044088 14.1844923
51.633266533066134 14.0123845
51.71142284569138 13.8402790
51.78957915831663 13.6681734
51.86773547094188 13.4960678
51.945891783567134 13.3436443
52.02404809619239 13.1976890
52.102204408817634 13.0517337
52.18036072144288 12.9057765
52.258517034068134 12.7598212
52.33667334669339 12.6138658
52.414829659318634 12.4679086
52.49298597194389 12.3219533
52.571142284569135 12.1759980
52.64929859719439 12.0300408
52.72745490981964 11.8840854
52.80561122244489 11.7381301
52.883767535070135 11.5921729
52.96192384769539 11.4462176
53.04008016032064 11.3002623
53.118236472945895 11.1543069
53.19639278557114 11.0083497
53.27454909819639 10.8623944
53.35270541082164 10.7164391
53.430861723446895 10.5704819
53.50901803607214 10.4245266
53.58717434869739 10.2785712
53.66533066132264 10.1326140
53.743486973947896 9.9866587
53.82164328657315 9.8407034
53.899799599198396 9.6947462
53.97795591182364 9.5487909
54.056112224448896 9.4028355
54.13426853707415 9.2568783
54.212424849699396 9.1109230
54.29058116232465 8.9649677
54.368737474949896 8.8190123
54.44689378757515 8.6730551
54.5250501002004 8.5270998
54.60320641282565 8.3811445
54.681362725450896 8.2351873
54.75951903807615 8.0892320
54.8376753507014 7.9432766
54.91583166332666 7.7973194
54.9939879759519 7.6513641
55.07214428857715 7.5054088
55.1503006012024 7.3594516
55.22845691382766 7.2134963
55.3066132264529 7.0675409
55.38476953907815 6.9215837
55.4629258517034 6.7756284
55.54108216432866 6.6296731
55.61923847695391 6.4837177
55.69739478957916 6.3377605
55.7755511022044 6.1918052
55.85370741482966 6.0458499
55.93186372745491 5.8998927
56.01002004008016 5.7539374
56.08817635270541 5.6079820
56.16633266533066 5.4620248
56.24448897795591 5.3160695
56.322645290581164 5.1928841
56.40080160320641 5.1196301
56.47895791583166 5.0463770
56.55711422845691 4.9731239
56.635270541082164 4.8998699
56.71342685370742 4.8266168
56.791583166332664 4.7591063
56.86973947895791 4.6942216
56.947895791583164 4.6293361
57.02605210420842 4.5650128
57.104208416833664 4.5025607
57.18236472945891 4.4401078
57.260521042084164 4.3837440
57.33867735470942 4.3320102
57.41683366733467 4.2811092
57.49498997995992 4.2318627
57.573146292585164 4.1826163
57.65130260521042 4.1348716
57.72945891783567 4.0897194
57.807615230460925 4.0445672
57.88577154308617 4.0025466
57.96392785571142 3.9610779
58.04208416833667 3.9271258
58.120240480961925 3.8956937
58.19839679358717 3.8642611
58.27655310621242 3.8336608
58.35470941883767 3.8030872
58.432865731462925 3.7744058
58.51102204408818 3.7504553
58.589178356713425 3.7265048
58.66733466933867 3.7028964
58.745490981963925 3.6794965
58.82364729458918 3.6573618
58.901803607214426 3.6364553
58.97995991983968 3.6155491
59.058116232464926 3.5946429
59.13627254509018 3.5737365
59.21442885771543 3.5528302
59.29258517034068 3.5319240
59.370741482965926 3.5110178
59.44889779559118 3.4915541
59.52705410821643 3.4728345
59.605210420841686 3.4541148
59.68336673346693 3.4353949
59.76152304609218 3.4166752
59.83967935871743 3.3979555
59.91783567134269 3.3792356
59.99599198396793 3.3605160
60.07414829659318 3.3417963
60.15230460921843 3.3230764
60.23046092184369 3.3043567
60.30861723446894 3.2856370
60.38677354709419 3.2669171
60.46492985971943 3.2481974
60.54308617234469 3.2294778
60.62124248496994 3.2107728
60.69939879759519 3.1935833
60.77755511022044 3.1763940
60.85571142284569 3.1592048
60.93386773547094 3.1420153
61.012024048096194 3.1248261
61.09018036072144 3.1076368
61.16833667334669 3.0904473
61.24649298597194 3.0732581
61.324649298597194 3.0560688
61.40280561122245 3.0388794
61.480961923847694 3.0216901
61.55911823647294 3.0045009
61.637274549098194 2.9873114
61.71543086172345 2.9701221
61.793587174348694 2.9529329
61.87174348697394 2.9357436
61.949899799599194 2.9185542
62.02805611222445 2.9013649
62.1062124248497 2.8841757
62.18436873747495 2.8669862
62.262525050100194 2.8497969
62.34068136272545 2.8326077
62.4188376753507 2.8154182
62.496993987975955 2.7982290
62.5751503006012 2.7810397
62.65330661322645 2.7638502
62.7314629258517 2.7466610
62.809619238476955 2.7294717
62.8877755511022 2.7132384
62.96593186372745 2.6972001
63.0440881763527 2.6811618
63.122244488977955 2.6651235
63.2004008016032 2.6490849
63.278557114228455 2.6330466
63.3567134268537 2.6170083
63.434869739478955 2.6009698
63.51302605210421 2.5849314
63.591182364729455 2.5688931
63.66933867735471 2.5528546
63.747494989979955 2.5368163
63.82565130260521 2.5207780
63.903807615230455 2.5047394
63.98196392785571 2.4887011
64.06012024048096 2.4726628
64.13827655310621 2.4566243
64.21643286573146 2.4405859
64.29458917835672 2.4245476
64.37274549098197 2.4085093
64.45090180360721 2.3924708
64.52905811623246 2.3764324
64.60721442885772 2.3603941
64.68537074148296 2.3443556
64.76352705410821 2.3283173
64.84168336673346 2.3122790
64.91983967935872 2.2962404
64.99799599198397 2.2802021
65.07615230460922 2.2641638
65.15430861723448 2.2481253
65.23246492985972 2.2320869
65.31062124248497 2.2160486
65.38877755511021 2.2000101
65.46693386773546 2.1839718
65.54509018036072 2.1679334
65.62324649298597 2.1518951
65.70140280561122 2.1358566
65.77955911823648 2.1198183
65.85771543086173 2.1037800
65.93587174348697 2.0877414
66.01402805611222 2.0717031
66.09218436873746 2.0556648
66.17034068136272 2.0396263
66.24849699398797 2.0235879
66.32665330661322 2.0075496
66.40480961923848 1.9915111
66.48296593186373 1.9761516
66.56112224448898 1.9609633
66.63927855711422 1.9457748
66.71743486973948 1.9305865
66.79559118236472 1.9153981
66.87374749498997 1.9002098
66.95190380761522 1.8850213
67.03006012024048 1.8698330
67.10821643286573 1.8546447
67.18637274549098 1.8394562
67.26452905811624 1.8242679
67.34268537074148 1.8090795
67.42084168336673 1.7938910
67.49899799599199 1.7787027
67.57715430861722 1.7635144
67.65531062124248 1.7483259
67.73346693386773 1.7331376
67.81162324649299 1.7179493
67.88977955911824 1.7027608
67.96793587174349 1.6875724
68.04609218436873 1.6723841
68.12424849699399 1.6571958
68.20240480961924 1.6420073
68.28056112224448 1.6268190
68.35871743486973 1.6116307
68.43687374749499 1.5964422
68.51503006012024 1.5812538
68.59318637274549 1.5660655
68.67134268537075 1.5508770
68.749498997996 1.5356887
68.82765531062124 1.5205004
68.90581162324649 1.5053119
68.98396793587173 1.4901236
69.06212424849699 1.4749352
69.14028056112224 1.4597467
69.21843687374749 1.4445584
69.29659318637275 1.4293701
69.374749498998 1.4141818
69.45290581162325 1.3989933
69.53106212424849 1.3838050
69.60921843687375 1.3686166
69.68737474949899 1.3534281
69.76553106212424 1.3382398
69.84368737474949 1.3230515
69.92184368737475 1.3078630
70.0 1.2926747

